$\gamma$-Competitiveness: An Approach to Multi-Objective Optimization with High Computation Costs in Lipschitz Functions

In practical engineering and optimization, solving multi-objective optimization (MOO) problems typically involves scalarization methods that convert a multi-objective problem into a single-objective one. While effective, these methods often incur significant computational costs due to iterative calculations and are further complicated by the need for hyperparameter tuning. In this paper, we introduce an extension of the concept of competitive solutions and propose the Scalarization With Competitiveness Method (SWCM) for multi-criteria problems. This method is highly interpretable and eliminates the need for hyperparameter tuning. Additionally, we offer a solution for cases where the objective functions are Lipschitz continuous and can only be computed once, termed Competitiveness Approximation on Lipschitz Functions (CAoLF). This approach is particularly useful when computational resources are limited or re-computation is not feasible. Through computational experiments on the minimum-cost concurrent flow problem, we demonstrate the efficiency and scalability of the proposed method, underscoring its potential for addressing computational challenges in MOO across various applications.

==> figures/tikz/demo_fig.tikz <==



% Gradient Info
  
\tikzset {_fgowgr2lz/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformrotate{0 }  \pgftransformscale{2 }  }}}
\pgfdeclarehorizontalshading{_9dhn7icul}{150bp}{rgb(0bp)=(0.88,0.81,0.81);
rgb(57.410714285714285bp)=(0.88,0.81,0.81);
rgb(61.69642857142857bp)=(1,1,1);
rgb(100bp)=(1,1,1)}

% Gradient Info
  
\tikzset {_9i12ftknc/.code = {\pgfsetadditionalshadetransform{ \pgftransformshift{\pgfpoint{0 bp } { 0 bp }  }  \pgftransformrotate{0 }  \pgftransformscale{2 }  }}}
\pgfdeclarehorizontalshading{_8naggw73p}{150bp}{rgb(0bp)=(0.82,0.65,0.65);
rgb(56.160714285714285bp)=(0.82,0.65,0.65);
rgb(62.5bp)=(1,1,1);
rgb(100bp)=(1,1,1)}
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,299); %set diagram left start at 0, and has height of 299

%Rounded Single Corner Rect [id:dp17495013363449963] 
\draw  [draw opacity=0][shading=_9dhn7icul,_fgowgr2lz] (195,133.87) .. controls (195,110.75) and (213.75,92) .. (236.87,92) -- (476,92) -- (476,271) -- (195,271) -- cycle ;
%Shape: Rectangle [id:dp7232887315160181] 
\draw  [draw opacity=0][shading=_8naggw73p,_9i12ftknc] (244,137) -- (476,137) -- (476,271) -- (244,271) -- cycle ;
%Shape: Axis 2D [id:dp342306719128316] 
\draw [line width=1.5]  (88,271) -- (475,271)(126.7,55) -- (126.7,295) (468,266) -- (475,271) -- (468,276) (121.7,62) -- (126.7,55) -- (131.7,62)  ;
%Straight Lines [id:da012330496298091465] 
\draw    (244,137) -- (244,271) ;
%Straight Lines [id:da39899782764903446] 
\draw    (244,137) -- (476,137) ;
%Flowchart: Connector [id:dp12740503153870053] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (242.5,137) .. controls (242.5,136.17) and (243.17,135.5) .. (244,135.5) .. controls (244.83,135.5) and (245.5,136.17) .. (245.5,137) .. controls (245.5,137.83) and (244.83,138.5) .. (244,138.5) .. controls (243.17,138.5) and (242.5,137.83) .. (242.5,137) -- cycle ;
%Flowchart: Connector [id:dp006258619069160698] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (358.5,75.87) .. controls (358.5,75.04) and (359.17,74.37) .. (360,74.37) .. controls (360.83,74.37) and (361.5,75.04) .. (361.5,75.87) .. controls (361.5,76.7) and (360.83,77.37) .. (360,77.37) .. controls (359.17,77.37) and (358.5,76.7) .. (358.5,75.87) -- cycle ;
%Flowchart: Connector [id:dp8712626682658107] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (360.5,136.5) .. controls (360.5,136.22) and (360.28,136) .. (360,136) .. controls (359.72,136) and (359.5,136.22) .. (359.5,136.5) .. controls (359.5,136.78) and (359.72,137) .. (360,137) .. controls (360.28,137) and (360.5,136.78) .. (360.5,136.5) -- cycle ;
%Straight Lines [id:da7671828037724451] 
\draw    (360,137) -- (360,76.37) ;
\draw [shift={(360,74.37)}, rotate = 90] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da24275942902753656] 
\draw    (244,213) -- (161,213) ;
\draw [shift={(159,213)}, rotate = 360] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Connector [id:dp2595803353635131] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (544.5,50.5) .. controls (544.5,50.22) and (544.28,50) .. (544,50) .. controls (543.72,50) and (543.5,50.22) .. (543.5,50.5) .. controls (543.5,50.78) and (543.72,51) .. (544,51) .. controls (544.28,51) and (544.5,50.78) .. (544.5,50.5) -- cycle ;
%Flowchart: Connector [id:dp33830242400783717] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (244,213) .. controls (244,212.72) and (243.78,212.5) .. (243.5,212.5) .. controls (243.22,212.5) and (243,212.72) .. (243,213) .. controls (243,213.28) and (243.22,213.5) .. (243.5,213.5) .. controls (243.78,213.5) and (244,213.28) .. (244,213) -- cycle ;
%Flowchart: Connector [id:dp03082330545193468] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (157.5,213) .. controls (157.5,212.17) and (158.17,211.5) .. (159,211.5) .. controls (159.83,211.5) and (160.5,212.17) .. (160.5,213) .. controls (160.5,213.83) and (159.83,214.5) .. (159,214.5) .. controls (158.17,214.5) and (157.5,213.83) .. (157.5,213) -- cycle ;
%Straight Lines [id:da45681418240068217] 
\draw    (244,137) -- (209.08,82.68) ;
\draw [shift={(208,81)}, rotate = 57.26] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Flowchart: Connector [id:dp6452215731100408] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (206.5,81) .. controls (206.5,80.17) and (207.17,79.5) .. (208,79.5) .. controls (208.83,79.5) and (209.5,80.17) .. (209.5,81) .. controls (209.5,81.83) and (208.83,82.5) .. (208,82.5) .. controls (207.17,82.5) and (206.5,81.83) .. (206.5,81) -- cycle ;
%Straight Lines [id:da32694358794837974] 
\draw  [dash pattern={on 0.84pt off 2.51pt}]  (289.52,136.5) -- (289.98,91) ;
\draw [shift={(289.98,91)}, rotate = 270.58] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-4.9) .. controls (6.95,-2.3) and (3.31,-0.67) .. (0,0) .. controls (3.31,0.67) and (6.95,2.3) .. (10.93,4.9)   ;
\draw [shift={(289.52,136.5)}, rotate = 90.58] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-4.9) .. controls (6.95,-2.3) and (3.31,-0.67) .. (0,0) .. controls (3.31,0.67) and (6.95,2.3) .. (10.93,4.9)   ;

% Text Node
\draw (456,233) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE] [align=left] {$\displaystyle 1$};
% Text Node
\draw (137,43) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE] [align=left] {$\displaystyle 2$};
% Text Node
\draw (246,95.5) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle y$};
% Text Node
\draw (353,37) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle x_{1}$};
% Text Node
\draw (151,172) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle x_{3}$};
% Text Node
\draw (201,43) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle x$};
% Text Node
\draw (351,142) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle y_{1}$};
% Text Node
\draw (255,194) node [anchor=north west][inner sep=0.75pt]  [font=\huge] [align=left] {$\displaystyle y_{3}$};
% Text Node
\draw (294,101) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE] [align=left] {$\displaystyle r$};


\end{tikzpicture}


==> figures/tikz/example_fig.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Circle [id:dp8664458953041292] 
\draw  [color={rgb, 255:red, 105; green, 40; blue, 40 }  ,draw opacity=1 ][fill={rgb, 255:red, 3; green, 14; blue, 10 }  ,fill opacity=0.14 ][line width=0.75]  (162.28,113) .. controls (162.28,86.09) and (184.09,64.28) .. (211,64.28) .. controls (237.91,64.28) and (259.72,86.09) .. (259.72,113) .. controls (259.72,139.91) and (237.91,161.72) .. (211,161.72) .. controls (184.09,161.72) and (162.28,139.91) .. (162.28,113) -- cycle ;
%Shape: Circle [id:dp9773613984359779] 
\draw  [fill={rgb, 255:red, 127; green, 192; blue, 231 }  ,fill opacity=0.11 ][dash pattern={on 4.5pt off 4.5pt}] (230.03,113) .. controls (230.03,74.35) and (261.35,43.02) .. (300,43.02) .. controls (338.65,43.02) and (369.98,74.35) .. (369.98,113) .. controls (369.98,151.65) and (338.65,182.97) .. (300,182.97) .. controls (261.35,182.97) and (230.03,151.65) .. (230.03,113) -- cycle ;
%Shape: Circle [id:dp69609627994047] 
\draw  [fill={rgb, 255:red, 127; green, 192; blue, 231 }  ,fill opacity=0.14 ][dash pattern={on 4.5pt off 4.5pt}] (192.39,112.68) .. controls (192.39,102.39) and (200.72,94.21) .. (211,94.39) .. controls (221.28,94.56) and (229.61,103.04) .. (229.61,113.32) .. controls (229.61,123.61) and (221.28,131.79) .. (211,131.61) .. controls (200.72,131.44) and (192.39,122.96) .. (192.39,112.68) -- cycle ;
%Shape: Circle [id:dp6366499429105177] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 3; green, 14; blue, 10 }  ,fill opacity=0.14 ][line width=0.75]  (260.29,113) .. controls (260.29,91.07) and (278.07,73.29) .. (300,73.29) .. controls (321.93,73.29) and (339.71,91.07) .. (339.71,113) .. controls (339.71,134.93) and (321.93,152.71) .. (300,152.71) .. controls (278.07,152.71) and (260.29,134.93) .. (260.29,113) -- cycle ;
%Shape: Axis 2D [id:dp40333334108998553] 
\draw  (149.89,113) -- (434.13,113)(211,21) -- (211,204) (427.13,108) -- (434.13,113) -- (427.13,118) (206,28) -- (211,21) -- (216,28)  ;
%Shape: Ellipse [id:dp5618777383770377] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (209.35,113) .. controls (209.35,112.08) and (210.09,111.34) .. (211,111.34) .. controls (211.91,111.34) and (212.65,112.08) .. (212.65,113) .. controls (212.65,113.92) and (211.91,114.66) .. (211,114.66) .. controls (210.09,114.66) and (209.35,113.92) .. (209.35,113) -- cycle ;
%Shape: Ellipse [id:dp1723534686260293] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (298.35,113) .. controls (298.35,112.08) and (299.09,111.34) .. (300,111.34) .. controls (300.91,111.34) and (301.65,112.08) .. (301.65,113) .. controls (301.65,113.92) and (300.91,114.66) .. (300,114.66) .. controls (299.09,114.66) and (298.35,113.92) .. (298.35,113) -- cycle ;
%Shape: Circle [id:dp823378702207272] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (258.56,113) .. controls (258.56,112.36) and (259.08,111.84) .. (259.72,111.84) .. controls (260.36,111.84) and (260.87,112.36) .. (260.87,113) .. controls (260.87,113.64) and (260.36,114.16) .. (259.72,114.16) .. controls (259.08,114.16) and (258.56,113.64) .. (258.56,113) -- cycle ;
%Shape: Circle [id:dp9184097105556417] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (228.41,113.32) .. controls (228.41,112.66) and (228.95,112.12) .. (229.61,112.12) .. controls (230.27,112.12) and (230.81,112.66) .. (230.81,113.32) .. controls (230.81,113.99) and (230.27,114.52) .. (229.61,114.52) .. controls (228.95,114.52) and (228.41,113.99) .. (228.41,113.32) -- cycle ;

% Text Node
\draw (416.8,92.8) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle x$};
% Text Node
\draw (218,18) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle y$};
% Text Node
\draw (263.67,99.83) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {$\displaystyle z_{1}$};
% Text Node
\draw (232.68,114.3) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {$\displaystyle z_{2}$};
% Text Node
\draw (294.8,115) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {$\displaystyle x_{1}$};
% Text Node
\draw (197.65,114.7) node [anchor=north west][inner sep=0.75pt]  [font=\scriptsize] [align=left] {$\displaystyle x_{2}$};


\end{tikzpicture}
